Interval Markov Decision Processes with Continuous Action-Spaces

Interval Markov Decision Processes (IMDPs) are finite-state uncertain Markov models, where the transition probabilities belong to intervals. Recently, there has been a surge of research on employing IMDPs as abstractions of stochastic systems for control synthesis. However, due to the absence of algorithms for synthesis over IMDPs with continuous action-spaces, the action-space is assumed discrete a-priori, which is a restrictive assumption for many applications. Motivated by this, we introduce continuous-action IMDPs (caIMDPs), where the bounds on transition probabilities are functions of the action variables, and study value iteration for maximizing expected cumulative rewards. Specifically, we decompose the max-min problem associated to value iteration to $|\mathcal{Q}|$ max problems, where $|\mathcal{Q}|$ is the number of states of the caIMDP. Then, exploiting the simple form of these max problems, we identify cases where value iteration over caIMDPs can be solved efficiently (e.g., with linear or convex programming). We also gain other interesting insights: e.g., in certain cases where the action set $\mathcal{A}$ is a polytope, synthesis over a discrete-action IMDP, where the actions are the vertices of $\mathcal{A}$, is sufficient for optimality. We demonstrate our results on a numerical example. Finally, we include a short discussion on employing caIMDPs as abstractions for control synthesis.

==> rebuttal.txt <==
First, we would like to thank the reviewers for their insightful comments. They indeed help us improve our manuscript! Below are our replies.

Reviewer 1

Comment 1: The term 'Interval Markov Decision Processes' is standard in the cited literature and generally refers to finite-state models. That is why finite-state is implied in the title, but to ensure clarity, we will emphasize it in the abstract as well.

Comments 2&4: We will include these in the final version.

Comment 3: The present work considers only finite-horizon problems. As stated in the conclusions, infinite horizons are left for future work. The reviewer is right that an algorithmic description of how value iteration (4b) is solved, in steps, is missing from the document, and it would clarify how the ordering of V_k plays a role. Value iteration is solved as follows:

1: for k=N,...,1 
2:  [Vsorted,indices_sorted] = sort(V_k) #sorts V_k in descending order and stores it in Vsorted. indices_sorted describes the arrangement of the elements of V_k into Vsorted, i.e. V_k = Vsorted(indices_sorted). 
  
3:  for q in indices_sorted
4:        V_{k-1}(q) = R(q) + gamma * Solve(MP) #where in (MP) we replace V_k with Vsorted 
5:  endfor
6: endfor

As it can be seen from the above algorithm, and hinted after Theorem 3.2, the sorting is just a computational trick performed once in every time-step of the value iteration, in order to then apply Theorem 3.2 (which needs a sorted value function) and compute the value function for the next time-step. Note that the ordering trick is also used in the state-of-the-art value-iteration algorithm for discrete-action IMDPs [8]. We will clarify this in the final version and include the algorithm.

Comment 5: Please, see our response to Reviewer 2.

Reviewer 2
Indeed, a motivating example, demonstrating the use of the developed theory for control synthesis for stochastic hybrid systems, would highlight the application of the theory to practical examples better. Nonetheless, as the core contributions concern caIMDPs and corresponding algorithms for optimizing rewards, the included example is meant to showcase that the developed theory is correct and to highlight interesting computational aspects (e.g. the comparison with discrete-action IMDPS, based on avg CPU times and suboptimality percentages), rather than showing application of the theory to practical control-synthesis problems. In fact, the application of the theory for such problems is discussed in Section 5, thus establishing the connection to practice. Finally, as we state in the conclusions, indeed in future work we intend to thoroughly investigate the application of the theory to more realistic examples. Moreover, we intend to submit the paper's code for repeatability evaluation.


Reviewer 3
Regarding the included numerical example, please, see our response to Reviewer 2. We have also corrected the typo in page 4.

Reviewer 4

Comment 1: We agree with the reviewer that this point requires clarifications. In order to guarantee existence of optimal deterministic Markov strategies, we need to guarantee that the max and min in eqn. (4b) (or equivalently Mm) are attained and consequently, that the resulting value iteration is well defined. As hinted by the reviewer, continuity of the functions \check{P}(q,\cdot,q’) and \hat{P}(q,\cdot,q’) and compactness of A are indeed sufficient for that to happen. In fact, under these assumptions, results in [Wets, "On the continuity of the value of a linear program and of related polyhedral-valued multifunctions.", 1985] can be used to show that the value of the inner linear program in (Mm) is continuous on a. Hence, the outer max problem amounts to the max of a continuous function (the inner min) over the compact set A, which is always attainable. We will include the above assumption, discussion and the proof of Prop 2.4, which will fully illuminate this issue.

Comment 2: We believe some explanation is needed here to clarify the misunderstanding.
As written right below Definition 2.1, \Gamma_{q,a} is the set of all feasible transition probability distributions p_{q,a}, over state space \mathcal{Q}, for state q and action a (feasible in the sense that they comply with the caIMDP's probability intervals). p_{q,a}(q') denotes the transition probability from q to q' under action a and distribution p_{q,a}. An adversary \xi, given a path (q0,a0),...(qN,aN), selects a feasible distribution p_{qN,aN}\in\Gamma_{qN,aN} from which the next state q_{N+1} will be randomly chosen. That is why the codomain of \xi:Paths^{fin}->\Gamma is \Gamma, the set of all feasible distributions. Note that \xi, the way it is defined, can be non-Markovian: even though the chosen feasible distribution p_{qN,aN} refers to \omega(end)=(qN,aN), the adversary makes its choice based on the whole history of the path \omega\inPaths^{fin}. Markovian adversaries would make this choice by disregarding the path's history and looking only at \omega(end). For completeness of our explanation: after q_{N+1} is randomly chosen from the adversary's selected distribution p_{qN,aN}, the policy \pi, given the history (q0,a0),...(qN,aN) and the current state q_{N+1}, selects the action a_{N+1} (hence indeed \pi:Paths^{fin}\times\mathcal{Q}->\mathcal{A}). Then, (q_{N+1},a_{N+1}) is appended to the path, and in the next step the adversary gets as input the path  (q0,a0),...(qN,aN),(q_{N+1},a_{N+1}). We will do our best to clarify this better in the document.

Comment 3: Please see our response to Reviewer 1 Comment 3. To solve the value iteration (4b), in every time-step k of the value iteration, we sort V_k. Then, we apply Theorem 3.2 with the sorted V_k, to compute the value-function in the next step. Thus, we do not assume any ordering (let alone fixed) of the value function; we perform this sorting as a computational trick in the process of value-iteration. Theorem 3.2 needs a sorted V_k to work, and that is why it is included in the statement of Theorem 3.2. We will clarify this in the final version.
